Energy Matching: Unifying Flow Matching and Energy-Based Models for Generative Modeling

Current state-of-the-art generative models map noise to data distributions by matching flows or scores. A key limitation of these models is their inability to readily integrate available partial observations and additional priors. In contrast, energy-based models (EBMs) address this by incorporating corresponding scalar energy terms. Here, we propose Energy Matching, a framework that endows flow-based approaches with the flexibility of EBMs. Far from the data manifold, samples move from noise to data along irrotational, optimal transport paths. As they approach the data manifold, an entropic energy term guides the system into a Boltzmann equilibrium distribution, explicitly capturing the underlying likelihood structure of the data. We parameterize these dynamics with a single time-independent scalar field, which serves as both a powerful generator and a flexible prior for effective regularization of inverse problems. The present method substantially outperforms existing EBMs on CIFAR-10 and ImageNet generation in terms of fidelity, while retaining simulation-free training of transport-based approaches away from the data manifold. Furthermore, we leverage the flexibility of the method to introduce an interaction energy that supports the exploration of diverse modes, which we demonstrate in a controlled protein generation setting. This approach learns a scalar potential energy, without time conditioning, auxiliary generators, or additional networks, marking a significant departure from recent EBM methods. We believe this simplified yet rigorous formulation significantly advances EBMs capabilities and paves the way for their wider adoption in generative modeling in diverse domains.

==> figures/lid/1.csv <==
index,eigenvalue
0.000000000000000000e+00,1.318243408203125000e+03
1.000000000000000000e+00,1.304509277343750000e+03
2.000000000000000000e+00,1.296601562500000000e+03
3.000000000000000000e+00,1.289475708007812500e+03
4.000000000000000000e+00,1.265503417968750000e+03
5.000000000000000000e+00,1.261137084960937500e+03
6.000000000000000000e+00,1.251670532226562500e+03
7.000000000000000000e+00,1.249678100585937500e+03
8.000000000000000000e+00,1.247012084960937500e+03
9.000000000000000000e+00,1.242915771484375000e+03
1.000000000000000000e+01,1.239564697265625000e+03
1.100000000000000000e+01,1.232877075195312500e+03
1.200000000000000000e+01,1.229584106445312500e+03
1.300000000000000000e+01,1.228477783203125000e+03
1.400000000000000000e+01,1.228355102539062500e+03
1.500000000000000000e+01,1.225936767578125000e+03
1.600000000000000000e+01,1.219087280273437500e+03
1.700000000000000000e+01,1.215423828125000000e+03
1.800000000000000000e+01,1.214091552734375000e+03
1.900000000000000000e+01,1.207186767578125000e+03
2.000000000000000000e+01,1.200698120117187500e+03
2.100000000000000000e+01,1.198321655273437500e+03
2.200000000000000000e+01,1.197006347656250000e+03
2.300000000000000000e+01,1.195081176757812500e+03
2.400000000000000000e+01,1.192591918945312500e+03
2.500000000000000000e+01,1.187930664062500000e+03
2.600000000000000000e+01,1.187322998046875000e+03
2.700000000000000000e+01,1.183791015625000000e+03
2.800000000000000000e+01,1.183388916015625000e+03
2.900000000000000000e+01,1.179961181640625000e+03
3.000000000000000000e+01,1.177491577148437500e+03
3.100000000000000000e+01,1.177023681640625000e+03
3.200000000000000000e+01,1.170926635742187500e+03
3.300000000000000000e+01,1.169290161132812500e+03
3.400000000000000000e+01,1.168910156250000000e+03
3.500000000000000000e+01,1.163978149414062500e+03
3.600000000000000000e+01,1.163865112304687500e+03
3.700000000000000000e+01,1.157179199218750000e+03
3.800000000000000000e+01,1.156436767578125000e+03
3.900000000000000000e+01,1.154643432617187500e+03
4.000000000000000000e+01,1.152363525390625000e+03
4.100000000000000000e+01,1.150738525390625000e+03
4.200000000000000000e+01,1.148546142578125000e+03
4.300000000000000000e+01,1.147914306640625000e+03
4.400000000000000000e+01,1.146871093750000000e+03
4.500000000000000000e+01,1.138156616210937500e+03
4.600000000000000000e+01,1.134820190429687500e+03
4.700000000000000000e+01,1.134390380859375000e+03
4.800000000000000000e+01,1.131364501953125000e+03
4.900000000000000000e+01,1.129038696289062500e+03
5.000000000000000000e+01,1.128046264648437500e+03
5.100000000000000000e+01,1.125698730468750000e+03
5.200000000000000000e+01,1.124685546875000000e+03
5.300000000000000000e+01,1.123633056640625000e+03
5.400000000000000000e+01,1.122085937500000000e+03
5.500000000000000000e+01,1.119097045898437500e+03
5.600000000000000000e+01,1.116632324218750000e+03
5.700000000000000000e+01,1.112759277343750000e+03
5.800000000000000000e+01,1.109448242187500000e+03
5.900000000000000000e+01,1.106864501953125000e+03
6.000000000000000000e+01,1.106150146484375000e+03
6.100000000000000000e+01,1.103419555664062500e+03
6.200000000000000000e+01,1.102788452148437500e+03
6.300000000000000000e+01,1.101383666992187500e+03
6.400000000000000000e+01,1.099242919921875000e+03
6.500000000000000000e+01,1.097242797851562500e+03
6.600000000000000000e+01,1.093885009765625000e+03
6.700000000000000000e+01,1.091343383789062500e+03
6.800000000000000000e+01,1.088273803710937500e+03
6.900000000000000000e+01,1.087234008789062500e+03
7.000000000000000000e+01,1.087119140625000000e+03
7.100000000000000000e+01,1.084690185546875000e+03
7.200000000000000000e+01,1.084408203125000000e+03
7.300000000000000000e+01,1.080581665039062500e+03
7.400000000000000000e+01,1.078982543945312500e+03
7.500000000000000000e+01,1.078364013671875000e+03
7.600000000000000000e+01,1.070982788085937500e+03
7.700000000000000000e+01,1.069571411132812500e+03
7.800000000000000000e+01,1.069286376953125000e+03
7.900000000000000000e+01,1.069202636718750000e+03
8.000000000000000000e+01,1.064839599609375000e+03
8.100000000000000000e+01,1.063836425781250000e+03
8.200000000000000000e+01,1.061849609375000000e+03
8.300000000000000000e+01,1.059722900390625000e+03
8.400000000000000000e+01,1.056963867187500000e+03
8.500000000000000000e+01,1.055298339843750000e+03
8.600000000000000000e+01,1.054846801757812500e+03
8.700000000000000000e+01,1.051140380859375000e+03
8.800000000000000000e+01,1.050767211914062500e+03
8.900000000000000000e+01,1.048517578125000000e+03
9.000000000000000000e+01,1.047318603515625000e+03
9.100000000000000000e+01,1.043710205078125000e+03
9.200000000000000000e+01,1.043174072265625000e+03
9.300000000000000000e+01,1.041732788085937500e+03
9.400000000000000000e+01,1.041546386718750000e+03
9.500000000000000000e+01,1.039187377929687500e+03
9.600000000000000000e+01,1.037917968750000000e+03
9.700000000000000000e+01,1.033919921875000000e+03
9.800000000000000000e+01,1.033332153320312500e+03
9.900000000000000000e+01,1.032753051757812500e+03
1.000000000000000000e+02,1.028748046875000000e+03
1.010000000000000000e+02,1.028076904296875000e+03
1.020000000000000000e+02,1.026588134765625000e+03
1.030000000000000000e+02,1.024491943359375000e+03
1.040000000000000000e+02,1.024303710937500000e+03
1.050000000000000000e+02,1.023639587402343750e+03
1.060000000000000000e+02,1.022770690917968750e+03
1.070000000000000000e+02,1.020318603515625000e+03
1.080000000000000000e+02,1.020149414062500000e+03
1.090000000000000000e+02,1.018725219726562500e+03
1.100000000000000000e+02,1.018172180175781250e+03
1.110000000000000000e+02,1.018007629394531250e+03
1.120000000000000000e+02,1.017123474121093750e+03
1.130000000000000000e+02,1.016421081542968750e+03
1.140000000000000000e+02,1.015396484375000000e+03
1.150000000000000000e+02,1.014303955078125000e+03
1.160000000000000000e+02,1.013205505371093750e+03
1.170000000000000000e+02,1.012972839355468750e+03
1.180000000000000000e+02,1.012086059570312500e+03
1.190000000000000000e+02,1.011386413574218750e+03
1.200000000000000000e+02,1.010936340332031250e+03
1.210000000000000000e+02,1.010135314941406250e+03
1.220000000000000000e+02,1.010002258300781250e+03
1.230000000000000000e+02,1.008971984863281250e+03
1.240000000000000000e+02,1.008451904296875000e+03
1.250000000000000000e+02,1.008303283691406250e+03
1.260000000000000000e+02,1.007652709960937500e+03
1.270000000000000000e+02,1.006713195800781250e+03
1.280000000000000000e+02,1.006519531250000000e+03
1.290000000000000000e+02,1.005471984863281250e+03
1.300000000000000000e+02,1.005040893554687500e+03
1.310000000000000000e+02,1.004975341796875000e+03
1.320000000000000000e+02,1.004719360351562500e+03
1.330000000000000000e+02,1.003528564453125000e+03
1.340000000000000000e+02,1.003481140136718750e+03
1.350000000000000000e+02,1.003336303710937500e+03
1.360000000000000000e+02,1.003013183593750000e+03
1.370000000000000000e+02,1.002554626464843750e+03
1.380000000000000000e+02,1.001994628906250000e+03
1.390000000000000000e+02,1.001272827148437500e+03
1.400000000000000000e+02,1.000911010742187500e+03
1.410000000000000000e+02,1.000270141601562500e+03
1.420000000000000000e+02,9.993686523437500000e+02
1.430000000000000000e+02,9.992123413085937500e+02
1.440000000000000000e+02,9.989995117187500000e+02
1.450000000000000000e+02,9.981409301757812500e+02
1.460000000000000000e+02,9.978205566406250000e+02
1.470000000000000000e+02,9.976248779296875000e+02
1.480000000000000000e+02,9.969628906250000000e+02
1.490000000000000000e+02,9.969179077148437500e+02
1.500000000000000000e+02,9.968987426757812500e+02
1.510000000000000000e+02,9.953608398437500000e+02
1.520000000000000000e+02,9.952922363281250000e+02
1.530000000000000000e+02,9.952314453125000000e+02
1.540000000000000000e+02,9.942035522460937500e+02
1.550000000000000000e+02,9.930776977539062500e+02
1.560000000000000000e+02,9.919897460937500000e+02
1.570000000000000000e+02,9.914370727539062500e+02
1.580000000000000000e+02,9.910614013671875000e+02
1.590000000000000000e+02,9.901432495117187500e+02
1.600000000000000000e+02,9.891932983398437500e+02
1.610000000000000000e+02,9.891445922851562500e+02
1.620000000000000000e+02,9.882514038085937500e+02
1.630000000000000000e+02,9.877090454101562500e+02
1.640000000000000000e+02,9.871494750976562500e+02
1.650000000000000000e+02,9.862208251953125000e+02
1.660000000000000000e+02,9.859126586914062500e+02
1.670000000000000000e+02,9.853904418945312500e+02
1.680000000000000000e+02,9.839904785156250000e+02
1.690000000000000000e+02,9.837182617187500000e+02
1.700000000000000000e+02,9.835068969726562500e+02
1.710000000000000000e+02,9.833726806640625000e+02
1.720000000000000000e+02,9.828565673828125000e+02
1.730000000000000000e+02,9.826114501953125000e+02
1.740000000000000000e+02,9.821528320312500000e+02
1.750000000000000000e+02,9.813778076171875000e+02
1.760000000000000000e+02,9.796326904296875000e+02
1.770000000000000000e+02,9.795511474609375000e+02
1.780000000000000000e+02,9.794826660156250000e+02
1.790000000000000000e+02,9.792966918945312500e+02
1.800000000000000000e+02,9.784362792968750000e+02
1.810000000000000000e+02,9.772318725585937500e+02
1.820000000000000000e+02,9.767366943359375000e+02
1.830000000000000000e+02,9.763658447265625000e+02
1.840000000000000000e+02,9.760551757812500000e+02
1.850000000000000000e+02,9.755855712890625000e+02
1.860000000000000000e+02,9.753081665039062500e+02
1.870000000000000000e+02,9.752239990234375000e+02
1.880000000000000000e+02,9.745109863281250000e+02
1.890000000000000000e+02,9.742287597656250000e+02
1.900000000000000000e+02,9.741676635742187500e+02
1.910000000000000000e+02,9.741350097656250000e+02
1.920000000000000000e+02,9.738266601562500000e+02
1.930000000000000000e+02,9.733750610351562500e+02
1.940000000000000000e+02,9.728141479492187500e+02
1.950000000000000000e+02,9.727093505859375000e+02
1.960000000000000000e+02,9.724755249023437500e+02
1.970000000000000000e+02,9.721256713867187500e+02
1.980000000000000000e+02,9.718296508789062500e+02
1.990000000000000000e+02,9.716193237304687500e+02
2.000000000000000000e+02,9.713005371093750000e+02
2.010000000000000000e+02,9.708606567382812500e+02
2.020000000000000000e+02,9.705709838867187500e+02
2.030000000000000000e+02,9.703375244140625000e+02
2.040000000000000000e+02,9.700702514648437500e+02
2.050000000000000000e+02,9.698755493164062500e+02
2.060000000000000000e+02,9.694556274414062500e+02
2.070000000000000000e+02,9.692401733398437500e+02
2.080000000000000000e+02,9.688919677734375000e+02
2.090000000000000000e+02,9.687998046875000000e+02
2.100000000000000000e+02,9.678778686523437500e+02
2.110000000000000000e+02,9.675834350585937500e+02
2.120000000000000000e+02,9.674904785156250000e+02
2.130000000000000000e+02,9.674735717773437500e+02
2.140000000000000000e+02,9.668331909179687500e+02
2.150000000000000000e+02,9.663486328125000000e+02
2.160000000000000000e+02,9.659760742187500000e+02
2.170000000000000000e+02,9.654960327148437500e+02
2.180000000000000000e+02,9.653874511718750000e+02
2.190000000000000000e+02,9.647412109375000000e+02
2.200000000000000000e+02,9.642333374023437500e+02
2.210000000000000000e+02,9.639019165039062500e+02
2.220000000000000000e+02,9.637614746093750000e+02
2.230000000000000000e+02,9.630166015625000000e+02
2.240000000000000000e+02,9.628320312500000000e+02
2.250000000000000000e+02,9.618106079101562500e+02
2.260000000000000000e+02,9.612502441406250000e+02
2.270000000000000000e+02,9.611706542968750000e+02
2.280000000000000000e+02,9.608219604492187500e+02
2.290000000000000000e+02,9.605824584960937500e+02
2.300000000000000000e+02,9.604436035156250000e+02
2.310000000000000000e+02,9.602307128906250000e+02
2.320000000000000000e+02,9.600711669921875000e+02
2.330000000000000000e+02,9.593197021484375000e+02
2.340000000000000000e+02,9.589160766601562500e+02
2.350000000000000000e+02,9.584660034179687500e+02
2.360000000000000000e+02,9.582083129882812500e+02
2.370000000000000000e+02,9.581348266601562500e+02
2.380000000000000000e+02,9.579755249023437500e+02
2.390000000000000000e+02,9.579145507812500000e+02
2.400000000000000000e+02,9.574362792968750000e+02
2.410000000000000000e+02,9.572620849609375000e+02
2.420000000000000000e+02,9.572050170898437500e+02
2.430000000000000000e+02,9.562819824218750000e+02
2.440000000000000000e+02,9.558416748046875000e+02
2.450000000000000000e+02,9.554609985351562500e+02
2.460000000000000000e+02,9.553284912109375000e+02
2.470000000000000000e+02,9.547109985351562500e+02
2.480000000000000000e+02,9.544335937500000000e+02
2.490000000000000000e+02,9.543348388671875000e+02
2.500000000000000000e+02,9.542694091796875000e+02
2.510000000000000000e+02,9.538311157226562500e+02
2.520000000000000000e+02,9.534409179687500000e+02
2.530000000000000000e+02,9.532471313476562500e+02
2.540000000000000000e+02,9.529212646484375000e+02
2.550000000000000000e+02,9.528823852539062500e+02
2.560000000000000000e+02,9.519098510742187500e+02
2.570000000000000000e+02,9.516089477539062500e+02
2.580000000000000000e+02,9.512830810546875000e+02
2.590000000000000000e+02,9.505357055664062500e+02
2.600000000000000000e+02,9.503602294921875000e+02
2.610000000000000000e+02,9.503122558593750000e+02
2.620000000000000000e+02,9.497767944335937500e+02
2.630000000000000000e+02,9.490079345703125000e+02
2.640000000000000000e+02,9.489118652343750000e+02
2.650000000000000000e+02,9.487111816406250000e+02
2.660000000000000000e+02,9.483387451171875000e+02
2.670000000000000000e+02,9.481687622070312500e+02
2.680000000000000000e+02,9.480362548828125000e+02
2.690000000000000000e+02,9.476936645507812500e+02
2.700000000000000000e+02,9.467866821289062500e+02
2.710000000000000000e+02,9.466427612304687500e+02
2.720000000000000000e+02,9.465953369140625000e+02
2.730000000000000000e+02,9.455150146484375000e+02
2.740000000000000000e+02,9.452900390625000000e+02
2.750000000000000000e+02,9.452787475585937500e+02
2.760000000000000000e+02,9.447629394531250000e+02
2.770000000000000000e+02,9.447023925781250000e+02
2.780000000000000000e+02,9.445338745117187500e+02
2.790000000000000000e+02,9.439469604492187500e+02
2.800000000000000000e+02,9.438670043945312500e+02
2.810000000000000000e+02,9.433098144531250000e+02
2.820000000000000000e+02,9.431409301757812500e+02
2.830000000000000000e+02,9.424969482421875000e+02
2.840000000000000000e+02,9.421677246093750000e+02
2.850000000000000000e+02,9.418880004882812500e+02
2.860000000000000000e+02,9.416144409179687500e+02
2.870000000000000000e+02,9.415589599609375000e+02
2.880000000000000000e+02,9.409278564453125000e+02
2.890000000000000000e+02,9.408058471679687500e+02
2.900000000000000000e+02,9.406828002929687500e+02
2.910000000000000000e+02,9.404868164062500000e+02
2.920000000000000000e+02,9.403283691406250000e+02
2.930000000000000000e+02,9.393402709960937500e+02
2.940000000000000000e+02,9.384828491210937500e+02
2.950000000000000000e+02,9.382554931640625000e+02
2.960000000000000000e+02,9.379192504882812500e+02
2.970000000000000000e+02,9.378558349609375000e+02
2.980000000000000000e+02,9.376224365234375000e+02
2.990000000000000000e+02,9.373061523437500000e+02
3.000000000000000000e+02,9.365700683593750000e+02
3.010000000000000000e+02,9.364827270507812500e+02
3.020000000000000000e+02,9.361408691406250000e+02
3.030000000000000000e+02,9.353247070312500000e+02
3.040000000000000000e+02,9.349951782226562500e+02
3.050000000000000000e+02,9.348526000976562500e+02
3.060000000000000000e+02,9.347624511718750000e+02
3.070000000000000000e+02,9.346336669921875000e+02
3.080000000000000000e+02,9.341984252929687500e+02
3.090000000000000000e+02,9.338624267578125000e+02
3.100000000000000000e+02,9.333099365234375000e+02
3.110000000000000000e+02,9.332600097656250000e+02
3.120000000000000000e+02,9.331289062500000000e+02
3.130000000000000000e+02,9.330193481445312500e+02
3.140000000000000000e+02,9.328984375000000000e+02
3.150000000000000000e+02,9.327542724609375000e+02
3.160000000000000000e+02,9.324439086914062500e+02
3.170000000000000000e+02,9.323167114257812500e+02
3.180000000000000000e+02,9.322526245117187500e+02
3.190000000000000000e+02,9.321850585937500000e+02
3.200000000000000000e+02,9.319603881835937500e+02
3.210000000000000000e+02,9.312529907226562500e+02
3.220000000000000000e+02,9.310405883789062500e+02
3.230000000000000000e+02,9.310393676757812500e+02
3.240000000000000000e+02,9.307080688476562500e+02
3.250000000000000000e+02,9.302839355468750000e+02
3.260000000000000000e+02,9.301530151367187500e+02
3.270000000000000000e+02,9.298635253906250000e+02
3.280000000000000000e+02,9.292458496093750000e+02
3.290000000000000000e+02,9.291699218750000000e+02
3.300000000000000000e+02,9.287369995117187500e+02
3.310000000000000000e+02,9.287108764648437500e+02
3.320000000000000000e+02,9.283587646484375000e+02
3.330000000000000000e+02,9.282332763671875000e+02
3.340000000000000000e+02,9.273391723632812500e+02
3.350000000000000000e+02,9.271173095703125000e+02
3.360000000000000000e+02,9.269096069335937500e+02
3.370000000000000000e+02,9.265617065429687500e+02
3.380000000000000000e+02,9.264410400390625000e+02
3.390000000000000000e+02,9.263416748046875000e+02
3.400000000000000000e+02,9.262334594726562500e+02
3.410000000000000000e+02,9.261480102539062500e+02
3.420000000000000000e+02,9.254530639648437500e+02
3.430000000000000000e+02,9.250120239257812500e+02
3.440000000000000000e+02,9.249522094726562500e+02
3.450000000000000000e+02,9.246290283203125000e+02
3.460000000000000000e+02,9.244288940429687500e+02
3.470000000000000000e+02,9.237883300781250000e+02
3.480000000000000000e+02,9.237274780273437500e+02
3.490000000000000000e+02,9.233724975585937500e+02
3.500000000000000000e+02,9.233096313476562500e+02
3.510000000000000000e+02,9.231244506835937500e+02
3.520000000000000000e+02,9.229748535156250000e+02
3.530000000000000000e+02,9.226751098632812500e+02
3.540000000000000000e+02,9.224628906250000000e+02
3.550000000000000000e+02,9.220352783203125000e+02
3.560000000000000000e+02,9.217970581054687500e+02
3.570000000000000000e+02,9.213486328125000000e+02
3.580000000000000000e+02,9.208630981445312500e+02
3.590000000000000000e+02,9.206733398437500000e+02
3.600000000000000000e+02,9.206135864257812500e+02
3.610000000000000000e+02,9.202619018554687500e+02
3.620000000000000000e+02,9.200309448242187500e+02
3.630000000000000000e+02,9.193584594726562500e+02
3.640000000000000000e+02,9.191704101562500000e+02
3.650000000000000000e+02,9.188995971679687500e+02
3.660000000000000000e+02,9.187069702148437500e+02
3.670000000000000000e+02,9.182216796875000000e+02
3.680000000000000000e+02,9.176352539062500000e+02
3.690000000000000000e+02,9.173368530273437500e+02
3.700000000000000000e+02,9.165014038085937500e+02
3.710000000000000000e+02,9.163043212890625000e+02
3.720000000000000000e+02,9.156782836914062500e+02
3.730000000000000000e+02,9.155764160156250000e+02
3.740000000000000000e+02,9.151634521484375000e+02
3.750000000000000000e+02,9.146366577148437500e+02
3.760000000000000000e+02,9.144246215820312500e+02
3.770000000000000000e+02,9.139833984375000000e+02
3.780000000000000000e+02,9.138361206054687500e+02
3.790000000000000000e+02,9.132841796875000000e+02
3.800000000000000000e+02,9.131549682617187500e+02
3.810000000000000000e+02,9.130626831054687500e+02
3.820000000000000000e+02,9.128795166015625000e+02
3.830000000000000000e+02,9.118906860351562500e+02
3.840000000000000000e+02,9.114517211914062500e+02
3.850000000000000000e+02,9.113778076171875000e+02
3.860000000000000000e+02,9.110643310546875000e+02
3.870000000000000000e+02,9.106411132812500000e+02
3.880000000000000000e+02,9.102292480468750000e+02
3.890000000000000000e+02,9.097486572265625000e+02
3.900000000000000000e+02,9.095671997070312500e+02
3.910000000000000000e+02,9.093549804687500000e+02
3.920000000000000000e+02,9.090050659179687500e+02
3.930000000000000000e+02,9.086768188476562500e+02
3.940000000000000000e+02,9.074476318359375000e+02
3.950000000000000000e+02,9.067250976562500000e+02
3.960000000000000000e+02,9.062839965820312500e+02
3.970000000000000000e+02,9.060671386718750000e+02
3.980000000000000000e+02,9.058831176757812500e+02
3.990000000000000000e+02,9.053442382812500000e+02
4.000000000000000000e+02,9.050095825195312500e+02
4.010000000000000000e+02,9.047080078125000000e+02
4.020000000000000000e+02,9.044802246093750000e+02
4.030000000000000000e+02,9.042046508789062500e+02
4.040000000000000000e+02,9.035182495117187500e+02
4.050000000000000000e+02,9.029384765625000000e+02
4.060000000000000000e+02,9.029067993164062500e+02
4.070000000000000000e+02,9.024522094726562500e+02
4.080000000000000000e+02,9.014074707031250000e+02
4.090000000000000000e+02,9.005379028320312500e+02
4.100000000000000000e+02,9.000134887695312500e+02
4.110000000000000000e+02,8.991743164062500000e+02
4.120000000000000000e+02,8.986114501953125000e+02
4.130000000000000000e+02,8.981649780273437500e+02
4.140000000000000000e+02,8.978075561523437500e+02
4.150000000000000000e+02,8.975029296875000000e+02
4.160000000000000000e+02,8.969729003906250000e+02
4.170000000000000000e+02,8.960485229492187500e+02
4.180000000000000000e+02,8.958543090820312500e+02
4.190000000000000000e+02,8.948354492187500000e+02
4.200000000000000000e+02,8.940315551757812500e+02
4.210000000000000000e+02,8.931199340820312500e+02
4.220000000000000000e+02,8.927673950195312500e+02
4.230000000000000000e+02,8.924597167968750000e+02
4.240000000000000000e+02,8.917760620117187500e+02
4.250000000000000000e+02,8.905997314453125000e+02
4.260000000000000000e+02,8.886867675781250000e+02
4.270000000000000000e+02,8.876644287109375000e+02
4.280000000000000000e+02,8.860349731445312500e+02
4.290000000000000000e+02,8.857800903320312500e+02
4.300000000000000000e+02,8.835898437500000000e+02
4.310000000000000000e+02,8.832414550781250000e+02
4.320000000000000000e+02,8.824898071289062500e+02
4.330000000000000000e+02,8.817644653320312500e+02
4.340000000000000000e+02,8.814111938476562500e+02
4.350000000000000000e+02,8.802662963867187500e+02
4.360000000000000000e+02,8.786105346679687500e+02
4.370000000000000000e+02,8.782452392578125000e+02
4.380000000000000000e+02,8.757919311523437500e+02
4.390000000000000000e+02,8.756477050781250000e+02
4.400000000000000000e+02,8.733247680664062500e+02
4.410000000000000000e+02,8.715003051757812500e+02
4.420000000000000000e+02,8.708518066406250000e+02
4.430000000000000000e+02,8.684462890625000000e+02
4.440000000000000000e+02,8.674993896484375000e+02
4.450000000000000000e+02,8.660827026367187500e+02
4.460000000000000000e+02,8.639931030273437500e+02
4.470000000000000000e+02,8.625408935546875000e+02
4.480000000000000000e+02,8.616129760742187500e+02
4.490000000000000000e+02,8.590501708984375000e+02
4.500000000000000000e+02,8.566770019531250000e+02
4.510000000000000000e+02,8.548954467773437500e+02
4.520000000000000000e+02,8.535350341796875000e+02
4.530000000000000000e+02,8.527332153320312500e+02
4.540000000000000000e+02,8.515471801757812500e+02
4.550000000000000000e+02,8.481657104492187500e+02
4.560000000000000000e+02,8.434456787109375000e+02
4.570000000000000000e+02,8.378316650390625000e+02
4.580000000000000000e+02,8.370756225585937500e+02
4.590000000000000000e+02,8.344995727539062500e+02
4.600000000000000000e+02,8.295601806640625000e+02
4.610000000000000000e+02,8.288945922851562500e+02
4.620000000000000000e+02,8.272468872070312500e+02
4.630000000000000000e+02,8.239956054687500000e+02
4.640000000000000000e+02,8.228075561523437500e+02
4.650000000000000000e+02,8.218746337890625000e+02
4.660000000000000000e+02,8.189028930664062500e+02
4.670000000000000000e+02,8.178434448242187500e+02
4.680000000000000000e+02,8.164050903320312500e+02
4.690000000000000000e+02,8.149611206054687500e+02
4.700000000000000000e+02,8.139028930664062500e+02
4.710000000000000000e+02,8.125966796875000000e+02
4.720000000000000000e+02,8.110097656250000000e+02
4.730000000000000000e+02,8.088784179687500000e+02
4.740000000000000000e+02,8.078224487304687500e+02
4.750000000000000000e+02,8.065390625000000000e+02
4.760000000000000000e+02,8.044140625000000000e+02
4.770000000000000000e+02,8.021129150390625000e+02
4.780000000000000000e+02,8.010936279296875000e+02
4.790000000000000000e+02,8.001809692382812500e+02
4.800000000000000000e+02,7.985841674804687500e+02
4.810000000000000000e+02,7.954729614257812500e+02
4.820000000000000000e+02,7.951649169921875000e+02
4.830000000000000000e+02,7.931292724609375000e+02
4.840000000000000000e+02,7.922262573242187500e+02
4.850000000000000000e+02,7.903898925781250000e+02
4.860000000000000000e+02,7.893367309570312500e+02
4.870000000000000000e+02,7.889066162109375000e+02
4.880000000000000000e+02,7.871127319335937500e+02
4.890000000000000000e+02,7.846704101562500000e+02
4.900000000000000000e+02,7.842108764648437500e+02
4.910000000000000000e+02,7.827174682617187500e+02
4.920000000000000000e+02,7.824249267578125000e+02
4.930000000000000000e+02,7.778759765625000000e+02
4.940000000000000000e+02,7.772770385742187500e+02
4.950000000000000000e+02,7.727501220703125000e+02
4.960000000000000000e+02,7.721635742187500000e+02
4.970000000000000000e+02,7.696895141601562500e+02
4.980000000000000000e+02,7.676921386718750000e+02
4.990000000000000000e+02,7.646520385742187500e+02
5.000000000000000000e+02,7.645302124023437500e+02
5.010000000000000000e+02,7.629337158203125000e+02
5.020000000000000000e+02,7.619944458007812500e+02
5.030000000000000000e+02,7.617028198242187500e+02
5.040000000000000000e+02,7.611494750976562500e+02
5.050000000000000000e+02,7.593202514648437500e+02
5.060000000000000000e+02,7.566193847656250000e+02
5.070000000000000000e+02,7.562151489257812500e+02
5.080000000000000000e+02,7.558906250000000000e+02
5.090000000000000000e+02,7.538361816406250000e+02
5.100000000000000000e+02,7.531548461914062500e+02
5.110000000000000000e+02,7.504813232421875000e+02
5.120000000000000000e+02,7.446018676757812500e+02
5.130000000000000000e+02,7.436988525390625000e+02
5.140000000000000000e+02,7.422410888671875000e+02
5.150000000000000000e+02,7.409624023437500000e+02
5.160000000000000000e+02,7.397241821289062500e+02
5.170000000000000000e+02,7.382394409179687500e+02
5.180000000000000000e+02,7.362798461914062500e+02
5.190000000000000000e+02,7.355014648437500000e+02
5.200000000000000000e+02,7.345877685546875000e+02
5.210000000000000000e+02,7.344401245117187500e+02
5.220000000000000000e+02,7.331176757812500000e+02
5.230000000000000000e+02,7.326488037109375000e+02
5.240000000000000000e+02,7.325473632812500000e+02
5.250000000000000000e+02,7.319340820312500000e+02
5.260000000000000000e+02,7.307871093750000000e+02
5.270000000000000000e+02,7.300775756835937500e+02
5.280000000000000000e+02,7.299450683593750000e+02
5.290000000000000000e+02,7.286433715820312500e+02
5.300000000000000000e+02,7.282856445312500000e+02
5.310000000000000000e+02,7.273647460937500000e+02
5.320000000000000000e+02,7.262048950195312500e+02
5.330000000000000000e+02,7.253968505859375000e+02
5.340000000000000000e+02,7.249782104492187500e+02
5.350000000000000000e+02,7.229349365234375000e+02
5.360000000000000000e+02,7.220930786132812500e+02
5.370000000000000000e+02,7.214317016601562500e+02
5.380000000000000000e+02,7.211669311523437500e+02
5.390000000000000000e+02,7.208914184570312500e+02
5.400000000000000000e+02,7.205551757812500000e+02
5.410000000000000000e+02,7.200681152343750000e+02
5.420000000000000000e+02,7.198135986328125000e+02
5.430000000000000000e+02,7.193867797851562500e+02
5.440000000000000000e+02,7.179715576171875000e+02
5.450000000000000000e+02,7.163390502929687500e+02
5.460000000000000000e+02,7.158378906250000000e+02
5.470000000000000000e+02,7.142601318359375000e+02
5.480000000000000000e+02,7.138742065429687500e+02
5.490000000000000000e+02,7.120042724609375000e+02
5.500000000000000000e+02,7.112998657226562500e+02
5.510000000000000000e+02,7.106018066406250000e+02
5.520000000000000000e+02,7.102602539062500000e+02
5.530000000000000000e+02,7.096978759765625000e+02
5.540000000000000000e+02,7.086914672851562500e+02
5.550000000000000000e+02,7.075458984375000000e+02
5.560000000000000000e+02,7.065666503906250000e+02
5.570000000000000000e+02,7.061871337890625000e+02
5.580000000000000000e+02,7.056981201171875000e+02
5.590000000000000000e+02,7.046662597656250000e+02
5.600000000000000000e+02,7.034039306640625000e+02
5.610000000000000000e+02,7.015872192382812500e+02
5.620000000000000000e+02,7.008740234375000000e+02
5.630000000000000000e+02,7.003521728515625000e+02
5.640000000000000000e+02,6.994644775390625000e+02
5.650000000000000000e+02,6.991547241210937500e+02
5.660000000000000000e+02,6.991200561523437500e+02
5.670000000000000000e+02,6.988557128906250000e+02
5.680000000000000000e+02,6.984022827148437500e+02
5.690000000000000000e+02,6.980818481445312500e+02
5.700000000000000000e+02,6.973825073242187500e+02
5.710000000000000000e+02,6.968775634765625000e+02
5.720000000000000000e+02,6.959399414062500000e+02
5.730000000000000000e+02,6.952526855468750000e+02
5.740000000000000000e+02,6.949711914062500000e+02
5.750000000000000000e+02,6.927172851562500000e+02
5.760000000000000000e+02,6.921065673828125000e+02
5.770000000000000000e+02,6.899944458007812500e+02
5.780000000000000000e+02,6.894581298828125000e+02
5.790000000000000000e+02,6.875330810546875000e+02
5.800000000000000000e+02,6.867836303710937500e+02
5.810000000000000000e+02,6.857517089843750000e+02
5.820000000000000000e+02,6.850603637695312500e+02
5.830000000000000000e+02,6.848228149414062500e+02
5.840000000000000000e+02,6.840954589843750000e+02
5.850000000000000000e+02,6.831136474609375000e+02
5.860000000000000000e+02,6.825886840820312500e+02
5.870000000000000000e+02,6.821218261718750000e+02
5.880000000000000000e+02,6.806264038085937500e+02
5.890000000000000000e+02,6.797773437500000000e+02
5.900000000000000000e+02,6.785584716796875000e+02
5.910000000000000000e+02,6.777846679687500000e+02
5.920000000000000000e+02,6.762220458984375000e+02
5.930000000000000000e+02,6.703425292968750000e+02
5.940000000000000000e+02,6.657911376953125000e+02
5.950000000000000000e+02,6.652050170898437500e+02
5.960000000000000000e+02,6.594082031250000000e+02
5.970000000000000000e+02,6.576376953125000000e+02
5.980000000000000000e+02,6.557155151367187500e+02
5.990000000000000000e+02,6.534534912109375000e+02
6.000000000000000000e+02,6.493408203125000000e+02
6.010000000000000000e+02,6.466800537109375000e+02
6.020000000000000000e+02,6.454959106445312500e+02
6.030000000000000000e+02,6.439359130859375000e+02
6.040000000000000000e+02,6.433784179687500000e+02
6.050000000000000000e+02,6.416053466796875000e+02
6.060000000000000000e+02,6.406021728515625000e+02
6.070000000000000000e+02,6.391100463867187500e+02
6.080000000000000000e+02,6.327337036132812500e+02
6.090000000000000000e+02,6.309266357421875000e+02
6.100000000000000000e+02,6.293995971679687500e+02
6.110000000000000000e+02,6.262341308593750000e+02
6.120000000000000000e+02,6.241438598632812500e+02
6.130000000000000000e+02,6.224625854492187500e+02
6.140000000000000000e+02,6.203225708007812500e+02
6.150000000000000000e+02,6.132455444335937500e+02
6.160000000000000000e+02,6.125126342773437500e+02
6.170000000000000000e+02,6.116544799804687500e+02
6.180000000000000000e+02,6.112645874023437500e+02
6.190000000000000000e+02,6.100509643554687500e+02
6.200000000000000000e+02,6.081288452148437500e+02
6.210000000000000000e+02,6.031389770507812500e+02
6.220000000000000000e+02,5.981600952148437500e+02
6.230000000000000000e+02,5.970573120117187500e+02
6.240000000000000000e+02,5.941804199218750000e+02
6.250000000000000000e+02,5.889576416015625000e+02
6.260000000000000000e+02,5.855210571289062500e+02
6.270000000000000000e+02,5.843348999023437500e+02
6.280000000000000000e+02,5.776984863281250000e+02
6.290000000000000000e+02,5.738565673828125000e+02
6.300000000000000000e+02,5.709360961914062500e+02
6.310000000000000000e+02,5.612772827148437500e+02
6.320000000000000000e+02,5.588742065429687500e+02
6.330000000000000000e+02,5.546434326171875000e+02
6.340000000000000000e+02,5.480076904296875000e+02
6.350000000000000000e+02,5.468739013671875000e+02
6.360000000000000000e+02,5.449162597656250000e+02
6.370000000000000000e+02,5.386043090820312500e+02
6.380000000000000000e+02,5.292292480468750000e+02
6.390000000000000000e+02,5.284623413085937500e+02
6.400000000000000000e+02,5.219768066406250000e+02
6.410000000000000000e+02,5.190632934570312500e+02
6.420000000000000000e+02,5.063015136718750000e+02
6.430000000000000000e+02,4.862541503906250000e+02
6.440000000000000000e+02,4.801486206054687500e+02
6.450000000000000000e+02,4.701003723144531250e+02
6.460000000000000000e+02,4.664407958984375000e+02
6.470000000000000000e+02,4.617529907226562500e+02
6.480000000000000000e+02,4.603418884277343750e+02
6.490000000000000000e+02,4.520958251953125000e+02
6.500000000000000000e+02,4.491271667480468750e+02
6.510000000000000000e+02,4.342544860839843750e+02
6.520000000000000000e+02,4.320848693847656250e+02
6.530000000000000000e+02,4.273594970703125000e+02
6.540000000000000000e+02,4.197952270507812500e+02
6.550000000000000000e+02,4.132071838378906250e+02
6.560000000000000000e+02,4.068626403808593750e+02
6.570000000000000000e+02,4.040387268066406250e+02
6.580000000000000000e+02,3.931720581054687500e+02
6.590000000000000000e+02,3.866783752441406250e+02
6.600000000000000000e+02,3.820044555664062500e+02
6.610000000000000000e+02,3.745949707031250000e+02
6.620000000000000000e+02,3.702445678710937500e+02
6.630000000000000000e+02,3.689822082519531250e+02
6.640000000000000000e+02,3.657582702636718750e+02
6.650000000000000000e+02,3.639662170410156250e+02
6.660000000000000000e+02,3.601881408691406250e+02
6.670000000000000000e+02,3.588905944824218750e+02
6.680000000000000000e+02,3.516911621093750000e+02
6.690000000000000000e+02,3.466711425781250000e+02
6.700000000000000000e+02,3.458258972167968750e+02
6.710000000000000000e+02,3.446969604492187500e+02
6.720000000000000000e+02,3.389271240234375000e+02
6.730000000000000000e+02,3.363556213378906250e+02
6.740000000000000000e+02,3.311927490234375000e+02
6.750000000000000000e+02,3.267249755859375000e+02
6.760000000000000000e+02,3.209578552246093750e+02
6.770000000000000000e+02,3.186733703613281250e+02
6.780000000000000000e+02,3.051895446777343750e+02
6.790000000000000000e+02,3.019132995605468750e+02
6.800000000000000000e+02,2.993819580078125000e+02
6.810000000000000000e+02,2.928148193359375000e+02
6.820000000000000000e+02,2.919750976562500000e+02
6.830000000000000000e+02,2.910395202636718750e+02
6.840000000000000000e+02,2.850873413085937500e+02
6.850000000000000000e+02,2.845938110351562500e+02
6.860000000000000000e+02,2.829428710937500000e+02
6.870000000000000000e+02,2.779553222656250000e+02
6.880000000000000000e+02,2.734883117675781250e+02
6.890000000000000000e+02,2.696821289062500000e+02
6.900000000000000000e+02,2.671015014648437500e+02
6.910000000000000000e+02,2.594094238281250000e+02
6.920000000000000000e+02,2.546337585449218750e+02
6.930000000000000000e+02,2.458077087402343750e+02
6.940000000000000000e+02,2.309511566162109375e+02
6.950000000000000000e+02,2.238721923828125000e+02
6.960000000000000000e+02,2.199438323974609375e+02
6.970000000000000000e+02,2.072583160400390625e+02
6.980000000000000000e+02,1.968039855957031250e+02
6.990000000000000000e+02,1.895826263427734375e+02
7.000000000000000000e+02,1.797413177490234375e+02
7.010000000000000000e+02,1.692223510742187500e+02
7.020000000000000000e+02,1.639021606445312500e+02
7.030000000000000000e+02,1.466184692382812500e+02
7.040000000000000000e+02,1.465361785888671875e+02
7.050000000000000000e+02,1.431773223876953125e+02
7.060000000000000000e+02,1.425933227539062500e+02
7.070000000000000000e+02,1.404241943359375000e+02
7.080000000000000000e+02,1.385015106201171875e+02
7.090000000000000000e+02,1.381722564697265625e+02
7.100000000000000000e+02,1.365711669921875000e+02
7.110000000000000000e+02,1.360309143066406250e+02
7.120000000000000000e+02,1.349103698730468750e+02
7.130000000000000000e+02,1.337957458496093750e+02
7.140000000000000000e+02,1.333382110595703125e+02
7.150000000000000000e+02,1.328198242187500000e+02
7.160000000000000000e+02,1.319421386718750000e+02
7.170000000000000000e+02,1.314175720214843750e+02
7.180000000000000000e+02,1.313049621582031250e+02
7.190000000000000000e+02,1.296405334472656250e+02
7.200000000000000000e+02,1.272940292358398438e+02
7.210000000000000000e+02,1.268757095336914062e+02
7.220000000000000000e+02,1.263397140502929688e+02
7.230000000000000000e+02,1.255960159301757812e+02
7.240000000000000000e+02,1.243846511840820312e+02
7.250000000000000000e+02,1.238597259521484375e+02
7.260000000000000000e+02,1.232122116088867188e+02
7.270000000000000000e+02,1.227994003295898438e+02
7.280000000000000000e+02,1.220103836059570312e+02
7.290000000000000000e+02,1.208753128051757812e+02
7.300000000000000000e+02,1.202082901000976562e+02
7.310000000000000000e+02,1.195057296752929688e+02
7.320000000000000000e+02,1.182592315673828125e+02
7.330000000000000000e+02,1.171340179443359375e+02
7.340000000000000000e+02,1.151549606323242188e+02
7.350000000000000000e+02,1.132472915649414062e+02
7.360000000000000000e+02,1.126182022094726562e+02
7.370000000000000000e+02,1.117540435791015625e+02
7.380000000000000000e+02,1.102707901000976562e+02
7.390000000000000000e+02,1.101553497314453125e+02
7.400000000000000000e+02,1.094444351196289062e+02
7.410000000000000000e+02,1.085773086547851562e+02
7.420000000000000000e+02,1.072487487792968750e+02
7.430000000000000000e+02,1.071391372680664062e+02
7.440000000000000000e+02,1.066729049682617188e+02
7.450000000000000000e+02,1.064264602661132812e+02
7.460000000000000000e+02,1.056281204223632812e+02
7.470000000000000000e+02,1.028490753173828125e+02
7.480000000000000000e+02,1.019452438354492188e+02
7.490000000000000000e+02,1.005146331787109375e+02
7.500000000000000000e+02,9.919729614257812500e+01
7.510000000000000000e+02,9.805246734619140625e+01
7.520000000000000000e+02,9.642147064208984375e+01
7.530000000000000000e+02,9.538039398193359375e+01
7.540000000000000000e+02,9.263291931152343750e+01
7.550000000000000000e+02,9.094318389892578125e+01
7.560000000000000000e+02,9.045883178710937500e+01
7.570000000000000000e+02,8.802371215820312500e+01
7.580000000000000000e+02,8.229018402099609375e+01
7.590000000000000000e+02,6.742540740966796875e+01
7.600000000000000000e+02,1.530037021636962891e+01
7.610000000000000000e+02,1.162821865081787109e+01
7.620000000000000000e+02,1.028206443786621094e+01
7.630000000000000000e+02,9.450123786926269531e+00
7.640000000000000000e+02,4.602492332458496094e+00
7.650000000000000000e+02,4.569192409515380859e+00
7.660000000000000000e+02,3.356640338897705078e+00
7.670000000000000000e+02,1.374880790710449219e+00
7.680000000000000000e+02,1.113042473793029785e+00
7.690000000000000000e+02,9.045896530151367188e-01
7.700000000000000000e+02,4.134253412485122681e-02
7.710000000000000000e+02,-3.140447139739990234e-01
7.720000000000000000e+02,-3.731467723846435547e-01
7.730000000000000000e+02,-5.284765362739562988e-01
7.740000000000000000e+02,-6.690865755081176758e-01
7.750000000000000000e+02,-7.647947072982788086e-01
7.760000000000000000e+02,-7.843297123908996582e-01
7.770000000000000000e+02,-9.494735002517700195e-01
7.780000000000000000e+02,-9.685767889022827148e-01
7.790000000000000000e+02,-1.012211561203002930e+00
7.800000000000000000e+02,-1.455251693725585938e+00
7.810000000000000000e+02,-1.681791067123413086e+00
7.820000000000000000e+02,-1.930587053298950195e+00
7.830000000000000000e+02,-2.219190597534179688e+00


==> figures/lid/2.csv <==
index,eigenvalue
0.000000000000000000e+00,1.331529663085937500e+03
1.000000000000000000e+00,1.317395996093750000e+03
2.000000000000000000e+00,1.263658935546875000e+03
3.000000000000000000e+00,1.251987304687500000e+03
4.000000000000000000e+00,1.241194213867187500e+03
5.000000000000000000e+00,1.222878173828125000e+03
6.000000000000000000e+00,1.211052734375000000e+03
7.000000000000000000e+00,1.199539428710937500e+03
8.000000000000000000e+00,1.190340576171875000e+03
9.000000000000000000e+00,1.181398925781250000e+03
1.000000000000000000e+01,1.177213256835937500e+03
1.100000000000000000e+01,1.172742919921875000e+03
1.200000000000000000e+01,1.158522949218750000e+03
1.300000000000000000e+01,1.145381958007812500e+03
1.400000000000000000e+01,1.136733520507812500e+03
1.500000000000000000e+01,1.136270507812500000e+03
1.600000000000000000e+01,1.130030639648437500e+03
1.700000000000000000e+01,1.122792602539062500e+03
1.800000000000000000e+01,1.117793945312500000e+03
1.900000000000000000e+01,1.107879882812500000e+03
2.000000000000000000e+01,1.101855224609375000e+03
2.100000000000000000e+01,1.100171875000000000e+03
2.200000000000000000e+01,1.097912841796875000e+03
2.300000000000000000e+01,1.090427490234375000e+03
2.400000000000000000e+01,1.086687500000000000e+03
2.500000000000000000e+01,1.077236938476562500e+03
2.600000000000000000e+01,1.071942138671875000e+03
2.700000000000000000e+01,1.071625244140625000e+03
2.800000000000000000e+01,1.068513305664062500e+03
2.900000000000000000e+01,1.065994628906250000e+03
3.000000000000000000e+01,1.064910156250000000e+03
3.100000000000000000e+01,1.057383911132812500e+03
3.200000000000000000e+01,1.055731201171875000e+03
3.300000000000000000e+01,1.052354614257812500e+03
3.400000000000000000e+01,1.047784301757812500e+03
3.500000000000000000e+01,1.047461791992187500e+03
3.600000000000000000e+01,1.043433959960937500e+03
3.700000000000000000e+01,1.035638549804687500e+03
3.800000000000000000e+01,1.035069213867187500e+03
3.900000000000000000e+01,1.032301635742187500e+03
4.000000000000000000e+01,1.030142944335937500e+03
4.100000000000000000e+01,1.029993530273437500e+03
4.200000000000000000e+01,1.027374511718750000e+03
4.300000000000000000e+01,1.027246093750000000e+03
4.400000000000000000e+01,1.026777099609375000e+03
4.500000000000000000e+01,1.026323974609375000e+03
4.600000000000000000e+01,1.023465698242187500e+03
4.700000000000000000e+01,1.020803344726562500e+03
4.800000000000000000e+01,1.019782592773437500e+03
4.900000000000000000e+01,1.018535705566406250e+03
5.000000000000000000e+01,1.017474304199218750e+03
5.100000000000000000e+01,1.016924255371093750e+03
5.200000000000000000e+01,1.016678344726562500e+03
5.300000000000000000e+01,1.014697998046875000e+03
5.400000000000000000e+01,1.011056396484375000e+03
5.500000000000000000e+01,1.010972839355468750e+03
5.600000000000000000e+01,1.010796936035156250e+03
5.700000000000000000e+01,1.009204772949218750e+03
5.800000000000000000e+01,1.008238952636718750e+03
5.900000000000000000e+01,1.002029235839843750e+03
6.000000000000000000e+01,1.001480468750000000e+03
6.100000000000000000e+01,1.000991149902343750e+03
6.200000000000000000e+01,9.995833129882812500e+02
6.300000000000000000e+01,9.982056884765625000e+02
6.400000000000000000e+01,9.980057983398437500e+02
6.500000000000000000e+01,9.962543334960937500e+02
6.600000000000000000e+01,9.952744750976562500e+02
6.700000000000000000e+01,9.943364868164062500e+02
6.800000000000000000e+01,9.914480590820312500e+02
6.900000000000000000e+01,9.896508178710937500e+02
7.000000000000000000e+01,9.889730834960937500e+02
7.100000000000000000e+01,9.879500732421875000e+02
7.200000000000000000e+01,9.866846923828125000e+02
7.300000000000000000e+01,9.865788574218750000e+02
7.400000000000000000e+01,9.846333007812500000e+02
7.500000000000000000e+01,9.810348510742187500e+02
7.600000000000000000e+01,9.807854003906250000e+02
7.700000000000000000e+01,9.793082275390625000e+02
7.800000000000000000e+01,9.771793212890625000e+02
7.900000000000000000e+01,9.751791992187500000e+02
8.000000000000000000e+01,9.748443603515625000e+02
8.100000000000000000e+01,9.727284545898437500e+02
8.200000000000000000e+01,9.726826171875000000e+02
8.300000000000000000e+01,9.721796264648437500e+02
8.400000000000000000e+01,9.698158569335937500e+02
8.500000000000000000e+01,9.679830322265625000e+02
8.600000000000000000e+01,9.655260009765625000e+02
8.700000000000000000e+01,9.653037719726562500e+02
8.800000000000000000e+01,9.650834350585937500e+02
8.900000000000000000e+01,9.637874145507812500e+02
9.000000000000000000e+01,9.632613525390625000e+02
9.100000000000000000e+01,9.605754394531250000e+02
9.200000000000000000e+01,9.602996826171875000e+02
9.300000000000000000e+01,9.596895751953125000e+02
9.400000000000000000e+01,9.591832885742187500e+02
9.500000000000000000e+01,9.563581542968750000e+02
9.600000000000000000e+01,9.560997314453125000e+02
9.700000000000000000e+01,9.549141235351562500e+02
9.800000000000000000e+01,9.539120483398437500e+02
9.900000000000000000e+01,9.534176635742187500e+02
1.000000000000000000e+02,9.522101440429687500e+02
1.010000000000000000e+02,9.507905883789062500e+02
1.020000000000000000e+02,9.481264038085937500e+02
1.030000000000000000e+02,9.474161376953125000e+02
1.040000000000000000e+02,9.466371459960937500e+02
1.050000000000000000e+02,9.451506958007812500e+02
1.060000000000000000e+02,9.450255126953125000e+02
1.070000000000000000e+02,9.443703002929687500e+02
1.080000000000000000e+02,9.432846069335937500e+02
1.090000000000000000e+02,9.423706665039062500e+02
1.100000000000000000e+02,9.418863525390625000e+02
1.110000000000000000e+02,9.414622802734375000e+02
1.120000000000000000e+02,9.405447998046875000e+02
1.130000000000000000e+02,9.401722412109375000e+02
1.140000000000000000e+02,9.388738403320312500e+02
1.150000000000000000e+02,9.380271606445312500e+02
1.160000000000000000e+02,9.374518432617187500e+02
1.170000000000000000e+02,9.371554565429687500e+02
1.180000000000000000e+02,9.351376953125000000e+02
1.190000000000000000e+02,9.347786865234375000e+02
1.200000000000000000e+02,9.344273681640625000e+02
1.210000000000000000e+02,9.331394042968750000e+02
1.220000000000000000e+02,9.327188720703125000e+02
1.230000000000000000e+02,9.321632080078125000e+02
1.240000000000000000e+02,9.312177734375000000e+02
1.250000000000000000e+02,9.307994384765625000e+02
1.260000000000000000e+02,9.302844238281250000e+02
1.270000000000000000e+02,9.302507934570312500e+02
1.280000000000000000e+02,9.287407226562500000e+02
1.290000000000000000e+02,9.286267700195312500e+02
1.300000000000000000e+02,9.257375488281250000e+02
1.310000000000000000e+02,9.251102905273437500e+02
1.320000000000000000e+02,9.241666259765625000e+02
1.330000000000000000e+02,9.234235229492187500e+02
1.340000000000000000e+02,9.233286132812500000e+02
1.350000000000000000e+02,9.219591674804687500e+02
1.360000000000000000e+02,9.181203613281250000e+02
1.370000000000000000e+02,9.177197875976562500e+02
1.380000000000000000e+02,9.162637329101562500e+02
1.390000000000000000e+02,9.156220092773437500e+02
1.400000000000000000e+02,9.143717651367187500e+02
1.410000000000000000e+02,9.136538085937500000e+02
1.420000000000000000e+02,9.131722412109375000e+02
1.430000000000000000e+02,9.123365478515625000e+02
1.440000000000000000e+02,9.121662597656250000e+02
1.450000000000000000e+02,9.108056640625000000e+02
1.460000000000000000e+02,9.100127563476562500e+02
1.470000000000000000e+02,9.084530029296875000e+02
1.480000000000000000e+02,9.084390258789062500e+02
1.490000000000000000e+02,9.066731567382812500e+02
1.500000000000000000e+02,9.062987670898437500e+02
1.510000000000000000e+02,9.050993652343750000e+02
1.520000000000000000e+02,9.003956298828125000e+02
1.530000000000000000e+02,8.968055419921875000e+02
1.540000000000000000e+02,8.960896606445312500e+02
1.550000000000000000e+02,8.960393066406250000e+02
1.560000000000000000e+02,8.933619995117187500e+02
1.570000000000000000e+02,8.929512939453125000e+02
1.580000000000000000e+02,8.923753662109375000e+02
1.590000000000000000e+02,8.913589477539062500e+02
1.600000000000000000e+02,8.901981201171875000e+02
1.610000000000000000e+02,8.896195068359375000e+02
1.620000000000000000e+02,8.894940185546875000e+02
1.630000000000000000e+02,8.887087402343750000e+02
1.640000000000000000e+02,8.866047973632812500e+02
1.650000000000000000e+02,8.861769409179687500e+02
1.660000000000000000e+02,8.857348022460937500e+02
1.670000000000000000e+02,8.856424560546875000e+02
1.680000000000000000e+02,8.851362304687500000e+02
1.690000000000000000e+02,8.846041870117187500e+02
1.700000000000000000e+02,8.838610839843750000e+02
1.710000000000000000e+02,8.835651245117187500e+02
1.720000000000000000e+02,8.829839477539062500e+02
1.730000000000000000e+02,8.814022216796875000e+02
1.740000000000000000e+02,8.808128051757812500e+02
1.750000000000000000e+02,8.795822143554687500e+02
1.760000000000000000e+02,8.794593505859375000e+02
1.770000000000000000e+02,8.778112792968750000e+02
1.780000000000000000e+02,8.768264770507812500e+02
1.790000000000000000e+02,8.759375000000000000e+02
1.800000000000000000e+02,8.748769531250000000e+02
1.810000000000000000e+02,8.735098876953125000e+02
1.820000000000000000e+02,8.731254882812500000e+02
1.830000000000000000e+02,8.709567871093750000e+02
1.840000000000000000e+02,8.697427978515625000e+02
1.850000000000000000e+02,8.690579833984375000e+02
1.860000000000000000e+02,8.679805297851562500e+02
1.870000000000000000e+02,8.678668823242187500e+02
1.880000000000000000e+02,8.676716308593750000e+02
1.890000000000000000e+02,8.658384399414062500e+02
1.900000000000000000e+02,8.655676269531250000e+02
1.910000000000000000e+02,8.632241210937500000e+02
1.920000000000000000e+02,8.614476928710937500e+02
1.930000000000000000e+02,8.601267089843750000e+02
1.940000000000000000e+02,8.593184814453125000e+02
1.950000000000000000e+02,8.586253051757812500e+02
1.960000000000000000e+02,8.579587402343750000e+02
1.970000000000000000e+02,8.558026733398437500e+02
1.980000000000000000e+02,8.557626342773437500e+02
1.990000000000000000e+02,8.556380004882812500e+02
2.000000000000000000e+02,8.554464111328125000e+02
2.010000000000000000e+02,8.536157836914062500e+02
2.020000000000000000e+02,8.508878784179687500e+02
2.030000000000000000e+02,8.502184448242187500e+02
2.040000000000000000e+02,8.490797729492187500e+02
2.050000000000000000e+02,8.479655761718750000e+02
2.060000000000000000e+02,8.467131347656250000e+02
2.070000000000000000e+02,8.463289794921875000e+02
2.080000000000000000e+02,8.436789550781250000e+02
2.090000000000000000e+02,8.421650390625000000e+02
2.100000000000000000e+02,8.406910400390625000e+02
2.110000000000000000e+02,8.405807495117187500e+02
2.120000000000000000e+02,8.387488403320312500e+02
2.130000000000000000e+02,8.385023193359375000e+02
2.140000000000000000e+02,8.377354736328125000e+02
2.150000000000000000e+02,8.365229492187500000e+02
2.160000000000000000e+02,8.364770507812500000e+02
2.170000000000000000e+02,8.347585449218750000e+02
2.180000000000000000e+02,8.306761474609375000e+02
2.190000000000000000e+02,8.284338989257812500e+02
2.200000000000000000e+02,8.278619384765625000e+02
2.210000000000000000e+02,8.257273559570312500e+02
2.220000000000000000e+02,8.245366210937500000e+02
2.230000000000000000e+02,8.239645385742187500e+02
2.240000000000000000e+02,8.216213378906250000e+02
2.250000000000000000e+02,8.214170532226562500e+02
2.260000000000000000e+02,8.207603149414062500e+02
2.270000000000000000e+02,8.199153442382812500e+02
2.280000000000000000e+02,8.186971435546875000e+02
2.290000000000000000e+02,8.174998168945312500e+02
2.300000000000000000e+02,8.167039184570312500e+02
2.310000000000000000e+02,8.152807006835937500e+02
2.320000000000000000e+02,8.103057861328125000e+02
2.330000000000000000e+02,8.091852416992187500e+02
2.340000000000000000e+02,8.085734252929687500e+02
2.350000000000000000e+02,8.043197021484375000e+02
2.360000000000000000e+02,8.029536743164062500e+02
2.370000000000000000e+02,8.028596191406250000e+02
2.380000000000000000e+02,8.024302978515625000e+02
2.390000000000000000e+02,8.021587524414062500e+02
2.400000000000000000e+02,8.003367919921875000e+02
2.410000000000000000e+02,8.000036621093750000e+02
2.420000000000000000e+02,7.995145874023437500e+02
2.430000000000000000e+02,7.972546386718750000e+02
2.440000000000000000e+02,7.945318603515625000e+02
2.450000000000000000e+02,7.937195434570312500e+02
2.460000000000000000e+02,7.935816650390625000e+02
2.470000000000000000e+02,7.916867065429687500e+02
2.480000000000000000e+02,7.896517944335937500e+02
2.490000000000000000e+02,7.885112304687500000e+02
2.500000000000000000e+02,7.880872802734375000e+02
2.510000000000000000e+02,7.865283813476562500e+02
2.520000000000000000e+02,7.851094360351562500e+02
2.530000000000000000e+02,7.843682250976562500e+02
2.540000000000000000e+02,7.840715942382812500e+02
2.550000000000000000e+02,7.838370361328125000e+02
2.560000000000000000e+02,7.832197875976562500e+02
2.570000000000000000e+02,7.823206787109375000e+02
2.580000000000000000e+02,7.794489135742187500e+02
2.590000000000000000e+02,7.778798828125000000e+02
2.600000000000000000e+02,7.776176147460937500e+02
2.610000000000000000e+02,7.768952636718750000e+02
2.620000000000000000e+02,7.763312988281250000e+02
2.630000000000000000e+02,7.751696166992187500e+02
2.640000000000000000e+02,7.740150146484375000e+02
2.650000000000000000e+02,7.732370605468750000e+02
2.660000000000000000e+02,7.721751708984375000e+02
2.670000000000000000e+02,7.718526611328125000e+02
2.680000000000000000e+02,7.706325683593750000e+02
2.690000000000000000e+02,7.704187622070312500e+02
2.700000000000000000e+02,7.685546264648437500e+02
2.710000000000000000e+02,7.677539062500000000e+02
2.720000000000000000e+02,7.674411010742187500e+02
2.730000000000000000e+02,7.658073120117187500e+02
2.740000000000000000e+02,7.657784423828125000e+02
2.750000000000000000e+02,7.641472778320312500e+02
2.760000000000000000e+02,7.636312866210937500e+02
2.770000000000000000e+02,7.628504638671875000e+02
2.780000000000000000e+02,7.627465209960937500e+02
2.790000000000000000e+02,7.599799804687500000e+02
2.800000000000000000e+02,7.593677978515625000e+02
2.810000000000000000e+02,7.586073608398437500e+02
2.820000000000000000e+02,7.557789916992187500e+02
2.830000000000000000e+02,7.554917602539062500e+02
2.840000000000000000e+02,7.534735107421875000e+02
2.850000000000000000e+02,7.525711669921875000e+02
2.860000000000000000e+02,7.521697387695312500e+02
2.870000000000000000e+02,7.520397338867187500e+02
2.880000000000000000e+02,7.485185546875000000e+02
2.890000000000000000e+02,7.480128784179687500e+02
2.900000000000000000e+02,7.475070190429687500e+02
2.910000000000000000e+02,7.471013183593750000e+02
2.920000000000000000e+02,7.469045410156250000e+02
2.930000000000000000e+02,7.467261352539062500e+02
2.940000000000000000e+02,7.460171508789062500e+02
2.950000000000000000e+02,7.445792236328125000e+02
2.960000000000000000e+02,7.413506469726562500e+02
2.970000000000000000e+02,7.412384643554687500e+02
2.980000000000000000e+02,7.400967407226562500e+02
2.990000000000000000e+02,7.390886840820312500e+02
3.000000000000000000e+02,7.388654785156250000e+02
3.010000000000000000e+02,7.388242187500000000e+02
3.020000000000000000e+02,7.387662353515625000e+02
3.030000000000000000e+02,7.369598999023437500e+02
3.040000000000000000e+02,7.367369995117187500e+02
3.050000000000000000e+02,7.350970458984375000e+02
3.060000000000000000e+02,7.336864624023437500e+02
3.070000000000000000e+02,7.333904418945312500e+02
3.080000000000000000e+02,7.327947998046875000e+02
3.090000000000000000e+02,7.306416625976562500e+02
3.100000000000000000e+02,7.288859863281250000e+02
3.110000000000000000e+02,7.275455932617187500e+02
3.120000000000000000e+02,7.259505004882812500e+02
3.130000000000000000e+02,7.248623046875000000e+02
3.140000000000000000e+02,7.236417236328125000e+02
3.150000000000000000e+02,7.232554931640625000e+02
3.160000000000000000e+02,7.220296630859375000e+02
3.170000000000000000e+02,7.216867675781250000e+02
3.180000000000000000e+02,7.205139770507812500e+02
3.190000000000000000e+02,7.193975830078125000e+02
3.200000000000000000e+02,7.188020019531250000e+02
3.210000000000000000e+02,7.186848754882812500e+02
3.220000000000000000e+02,7.180720214843750000e+02
3.230000000000000000e+02,7.180328369140625000e+02
3.240000000000000000e+02,7.145882568359375000e+02
3.250000000000000000e+02,7.140880737304687500e+02
3.260000000000000000e+02,7.095760498046875000e+02
3.270000000000000000e+02,7.083299560546875000e+02
3.280000000000000000e+02,7.077788085937500000e+02
3.290000000000000000e+02,7.076912231445312500e+02
3.300000000000000000e+02,7.065479125976562500e+02
3.310000000000000000e+02,7.060542602539062500e+02
3.320000000000000000e+02,7.050132446289062500e+02
3.330000000000000000e+02,7.019490966796875000e+02
3.340000000000000000e+02,7.014448852539062500e+02
3.350000000000000000e+02,7.010451660156250000e+02
3.360000000000000000e+02,6.990064697265625000e+02
3.370000000000000000e+02,6.982604370117187500e+02
3.380000000000000000e+02,6.954688110351562500e+02
3.390000000000000000e+02,6.948476562500000000e+02
3.400000000000000000e+02,6.946193237304687500e+02
3.410000000000000000e+02,6.942894287109375000e+02
3.420000000000000000e+02,6.935223388671875000e+02
3.430000000000000000e+02,6.929816284179687500e+02
3.440000000000000000e+02,6.915886230468750000e+02
3.450000000000000000e+02,6.906500854492187500e+02
3.460000000000000000e+02,6.904818725585937500e+02
3.470000000000000000e+02,6.894073486328125000e+02
3.480000000000000000e+02,6.884282836914062500e+02
3.490000000000000000e+02,6.872072753906250000e+02
3.500000000000000000e+02,6.867694091796875000e+02
3.510000000000000000e+02,6.860556640625000000e+02
3.520000000000000000e+02,6.854089965820312500e+02
3.530000000000000000e+02,6.847868041992187500e+02
3.540000000000000000e+02,6.842430419921875000e+02
3.550000000000000000e+02,6.838483886718750000e+02
3.560000000000000000e+02,6.828898925781250000e+02
3.570000000000000000e+02,6.820500488281250000e+02
3.580000000000000000e+02,6.797811279296875000e+02
3.590000000000000000e+02,6.794959716796875000e+02
3.600000000000000000e+02,6.761011352539062500e+02
3.610000000000000000e+02,6.744520874023437500e+02
3.620000000000000000e+02,6.742151489257812500e+02
3.630000000000000000e+02,6.736159667968750000e+02
3.640000000000000000e+02,6.731092529296875000e+02
3.650000000000000000e+02,6.729757690429687500e+02
3.660000000000000000e+02,6.706278076171875000e+02
3.670000000000000000e+02,6.697572631835937500e+02
3.680000000000000000e+02,6.686710205078125000e+02
3.690000000000000000e+02,6.682722167968750000e+02
3.700000000000000000e+02,6.672026977539062500e+02
3.710000000000000000e+02,6.644677734375000000e+02
3.720000000000000000e+02,6.639346313476562500e+02
3.730000000000000000e+02,6.636887817382812500e+02
3.740000000000000000e+02,6.621327514648437500e+02
3.750000000000000000e+02,6.602413330078125000e+02
3.760000000000000000e+02,6.601317749023437500e+02
3.770000000000000000e+02,6.594594726562500000e+02
3.780000000000000000e+02,6.576701049804687500e+02
3.790000000000000000e+02,6.568201293945312500e+02
3.800000000000000000e+02,6.536709594726562500e+02
3.810000000000000000e+02,6.529857177734375000e+02
3.820000000000000000e+02,6.524268798828125000e+02
3.830000000000000000e+02,6.522492675781250000e+02
3.840000000000000000e+02,6.511224975585937500e+02
3.850000000000000000e+02,6.496983032226562500e+02
3.860000000000000000e+02,6.496482543945312500e+02
3.870000000000000000e+02,6.462763061523437500e+02
3.880000000000000000e+02,6.454129638671875000e+02
3.890000000000000000e+02,6.444812011718750000e+02
3.900000000000000000e+02,6.442175292968750000e+02
3.910000000000000000e+02,6.419850463867187500e+02
3.920000000000000000e+02,6.416779174804687500e+02
3.930000000000000000e+02,6.406903686523437500e+02
3.940000000000000000e+02,6.401958007812500000e+02
3.950000000000000000e+02,6.385454101562500000e+02
3.960000000000000000e+02,6.362038574218750000e+02
3.970000000000000000e+02,6.353831176757812500e+02
3.980000000000000000e+02,6.333735351562500000e+02
3.990000000000000000e+02,6.330082397460937500e+02
4.000000000000000000e+02,6.310479125976562500e+02
4.010000000000000000e+02,6.288698120117187500e+02
4.020000000000000000e+02,6.280754394531250000e+02
4.030000000000000000e+02,6.278348999023437500e+02
4.040000000000000000e+02,6.270872802734375000e+02
4.050000000000000000e+02,6.267855224609375000e+02
4.060000000000000000e+02,6.263251342773437500e+02
4.070000000000000000e+02,6.259069213867187500e+02
4.080000000000000000e+02,6.216732788085937500e+02
4.090000000000000000e+02,6.215512695312500000e+02
4.100000000000000000e+02,6.203104248046875000e+02
4.110000000000000000e+02,6.190942993164062500e+02
4.120000000000000000e+02,6.135556030273437500e+02
4.130000000000000000e+02,6.104757080078125000e+02
4.140000000000000000e+02,6.101430664062500000e+02
4.150000000000000000e+02,6.097142944335937500e+02
4.160000000000000000e+02,6.091643066406250000e+02
4.170000000000000000e+02,6.048424682617187500e+02
4.180000000000000000e+02,6.043980712890625000e+02
4.190000000000000000e+02,6.029845581054687500e+02
4.200000000000000000e+02,6.000919799804687500e+02
4.210000000000000000e+02,5.969764404296875000e+02
4.220000000000000000e+02,5.963436889648437500e+02
4.230000000000000000e+02,5.944467163085937500e+02
4.240000000000000000e+02,5.918207397460937500e+02
4.250000000000000000e+02,5.916525268554687500e+02
4.260000000000000000e+02,5.890366210937500000e+02
4.270000000000000000e+02,5.885841674804687500e+02
4.280000000000000000e+02,5.884270019531250000e+02
4.290000000000000000e+02,5.868168945312500000e+02
4.300000000000000000e+02,5.843788452148437500e+02
4.310000000000000000e+02,5.809720458984375000e+02
4.320000000000000000e+02,5.794054565429687500e+02
4.330000000000000000e+02,5.766599121093750000e+02
4.340000000000000000e+02,5.742423706054687500e+02
4.350000000000000000e+02,5.733902587890625000e+02
4.360000000000000000e+02,5.703240966796875000e+02
4.370000000000000000e+02,5.664405517578125000e+02
4.380000000000000000e+02,5.652545166015625000e+02
4.390000000000000000e+02,5.641283569335937500e+02
4.400000000000000000e+02,5.633651123046875000e+02
4.410000000000000000e+02,5.589164428710937500e+02
4.420000000000000000e+02,5.547142944335937500e+02
4.430000000000000000e+02,5.529379882812500000e+02
4.440000000000000000e+02,5.520455932617187500e+02
4.450000000000000000e+02,5.493548583984375000e+02
4.460000000000000000e+02,5.486136474609375000e+02
4.470000000000000000e+02,5.471225585937500000e+02
4.480000000000000000e+02,5.436419067382812500e+02
4.490000000000000000e+02,5.426657104492187500e+02
4.500000000000000000e+02,5.404191894531250000e+02
4.510000000000000000e+02,5.387232055664062500e+02
4.520000000000000000e+02,5.382220458984375000e+02
4.530000000000000000e+02,5.366247558593750000e+02
4.540000000000000000e+02,5.329473876953125000e+02
4.550000000000000000e+02,5.298504028320312500e+02
4.560000000000000000e+02,5.290964965820312500e+02
4.570000000000000000e+02,5.238165893554687500e+02
4.580000000000000000e+02,5.199168090820312500e+02
4.590000000000000000e+02,5.191391601562500000e+02
4.600000000000000000e+02,5.160812377929687500e+02
4.610000000000000000e+02,5.135090942382812500e+02
4.620000000000000000e+02,5.132783203125000000e+02
4.630000000000000000e+02,5.076762390136718750e+02
4.640000000000000000e+02,5.048703308105468750e+02
4.650000000000000000e+02,5.032877197265625000e+02
4.660000000000000000e+02,5.011982116699218750e+02
4.670000000000000000e+02,5.000448608398437500e+02
4.680000000000000000e+02,4.975038146972656250e+02
4.690000000000000000e+02,4.897159118652343750e+02
4.700000000000000000e+02,4.883425292968750000e+02
4.710000000000000000e+02,4.868114013671875000e+02
4.720000000000000000e+02,4.853590087890625000e+02
4.730000000000000000e+02,4.747640991210937500e+02
4.740000000000000000e+02,4.727238159179687500e+02
4.750000000000000000e+02,4.688160705566406250e+02
4.760000000000000000e+02,4.683912048339843750e+02
4.770000000000000000e+02,4.672432861328125000e+02
4.780000000000000000e+02,4.639477539062500000e+02
4.790000000000000000e+02,4.560939636230468750e+02
4.800000000000000000e+02,4.552824707031250000e+02
4.810000000000000000e+02,4.520669250488281250e+02
4.820000000000000000e+02,4.512601928710937500e+02
4.830000000000000000e+02,4.473281250000000000e+02
4.840000000000000000e+02,4.463126525878906250e+02
4.850000000000000000e+02,4.433110961914062500e+02
4.860000000000000000e+02,4.397837524414062500e+02
4.870000000000000000e+02,4.367603454589843750e+02
4.880000000000000000e+02,4.366003112792968750e+02
4.890000000000000000e+02,4.358639221191406250e+02
4.900000000000000000e+02,4.313026123046875000e+02
4.910000000000000000e+02,4.255556945800781250e+02
4.920000000000000000e+02,4.231375122070312500e+02
4.930000000000000000e+02,4.223723449707031250e+02
4.940000000000000000e+02,4.124859313964843750e+02
4.950000000000000000e+02,4.104591674804687500e+02
4.960000000000000000e+02,4.095414123535156250e+02
4.970000000000000000e+02,4.086530151367187500e+02
4.980000000000000000e+02,4.023507080078125000e+02
4.990000000000000000e+02,3.985697631835937500e+02
5.000000000000000000e+02,3.952119445800781250e+02
5.010000000000000000e+02,3.923530883789062500e+02
5.020000000000000000e+02,3.878008728027343750e+02
5.030000000000000000e+02,3.844681091308593750e+02
5.040000000000000000e+02,3.836567382812500000e+02
5.050000000000000000e+02,3.830244445800781250e+02
5.060000000000000000e+02,3.793249816894531250e+02
5.070000000000000000e+02,3.784381103515625000e+02
5.080000000000000000e+02,3.780725402832031250e+02
5.090000000000000000e+02,3.774652404785156250e+02
5.100000000000000000e+02,3.722567138671875000e+02
5.110000000000000000e+02,3.718891296386718750e+02
5.120000000000000000e+02,3.682431640625000000e+02
5.130000000000000000e+02,3.641188964843750000e+02
5.140000000000000000e+02,3.625148315429687500e+02
5.150000000000000000e+02,3.613309631347656250e+02
5.160000000000000000e+02,3.606991577148437500e+02
5.170000000000000000e+02,3.589915771484375000e+02
5.180000000000000000e+02,3.574612121582031250e+02
5.190000000000000000e+02,3.565261230468750000e+02
5.200000000000000000e+02,3.536580505371093750e+02
5.210000000000000000e+02,3.523988342285156250e+02
5.220000000000000000e+02,3.482669067382812500e+02
5.230000000000000000e+02,3.458124389648437500e+02
5.240000000000000000e+02,3.425113830566406250e+02
5.250000000000000000e+02,3.404802551269531250e+02
5.260000000000000000e+02,3.364432373046875000e+02
5.270000000000000000e+02,3.268759765625000000e+02
5.280000000000000000e+02,3.237771301269531250e+02
5.290000000000000000e+02,3.223006896972656250e+02
5.300000000000000000e+02,3.204214172363281250e+02
5.310000000000000000e+02,3.196493530273437500e+02
5.320000000000000000e+02,3.158119812011718750e+02
5.330000000000000000e+02,3.124876708984375000e+02
5.340000000000000000e+02,3.118896484375000000e+02
5.350000000000000000e+02,3.107599487304687500e+02
5.360000000000000000e+02,3.060306091308593750e+02
5.370000000000000000e+02,3.048061523437500000e+02
5.380000000000000000e+02,3.025277099609375000e+02
5.390000000000000000e+02,2.991201171875000000e+02
5.400000000000000000e+02,2.977781982421875000e+02
5.410000000000000000e+02,2.918620300292968750e+02
5.420000000000000000e+02,2.892854309082031250e+02
5.430000000000000000e+02,2.880308227539062500e+02
5.440000000000000000e+02,2.794021301269531250e+02
5.450000000000000000e+02,2.750132751464843750e+02
5.460000000000000000e+02,2.726900634765625000e+02
5.470000000000000000e+02,2.681411743164062500e+02
5.480000000000000000e+02,2.650131835937500000e+02
5.490000000000000000e+02,2.516041564941406250e+02
5.500000000000000000e+02,2.491620025634765625e+02
5.510000000000000000e+02,2.459080352783203125e+02
5.520000000000000000e+02,2.457118835449218750e+02
5.530000000000000000e+02,2.426937408447265625e+02
5.540000000000000000e+02,2.403170623779296875e+02
5.550000000000000000e+02,2.341003417968750000e+02
5.560000000000000000e+02,2.327141113281250000e+02
5.570000000000000000e+02,2.304671783447265625e+02
5.580000000000000000e+02,2.301974639892578125e+02
5.590000000000000000e+02,2.243226470947265625e+02
5.600000000000000000e+02,2.206312713623046875e+02
5.610000000000000000e+02,2.198656921386718750e+02
5.620000000000000000e+02,2.002846374511718750e+02
5.630000000000000000e+02,1.980641784667968750e+02
5.640000000000000000e+02,1.921811523437500000e+02
5.650000000000000000e+02,1.816941223144531250e+02
5.660000000000000000e+02,1.773525238037109375e+02
5.670000000000000000e+02,1.732502441406250000e+02
5.680000000000000000e+02,1.604033355712890625e+02
5.690000000000000000e+02,1.580356140136718750e+02
5.700000000000000000e+02,1.524429473876953125e+02
5.710000000000000000e+02,1.487981567382812500e+02
5.720000000000000000e+02,1.458681945800781250e+02
5.730000000000000000e+02,1.418689880371093750e+02
5.740000000000000000e+02,1.328889160156250000e+02
5.750000000000000000e+02,1.279551925659179688e+02
5.760000000000000000e+02,1.272880172729492188e+02
5.770000000000000000e+02,1.181050491333007812e+02
5.780000000000000000e+02,1.175966033935546875e+02
5.790000000000000000e+02,1.131185913085937500e+02
5.800000000000000000e+02,1.098685226440429688e+02
5.810000000000000000e+02,1.092937011718750000e+02
5.820000000000000000e+02,1.083831405639648438e+02
5.830000000000000000e+02,1.071324691772460938e+02
5.840000000000000000e+02,1.065437927246093750e+02
5.850000000000000000e+02,1.049571304321289062e+02
5.860000000000000000e+02,1.046274032592773438e+02
5.870000000000000000e+02,1.034505157470703125e+02
5.880000000000000000e+02,1.026297836303710938e+02
5.890000000000000000e+02,1.023933486938476562e+02
5.900000000000000000e+02,1.018554458618164062e+02
5.910000000000000000e+02,1.012645263671875000e+02
5.920000000000000000e+02,1.004688873291015625e+02
5.930000000000000000e+02,1.003511962890625000e+02
5.940000000000000000e+02,9.925087738037109375e+01
5.950000000000000000e+02,9.922755432128906250e+01
5.960000000000000000e+02,9.902124786376953125e+01
5.970000000000000000e+02,9.874140930175781250e+01
5.980000000000000000e+02,9.854780578613281250e+01
5.990000000000000000e+02,9.746932983398437500e+01
6.000000000000000000e+02,9.633948516845703125e+01
6.010000000000000000e+02,9.395198059082031250e+01
6.020000000000000000e+02,9.233386993408203125e+01
6.030000000000000000e+02,9.212577819824218750e+01
6.040000000000000000e+02,9.153168487548828125e+01
6.050000000000000000e+02,9.007138824462890625e+01
6.060000000000000000e+02,8.928750610351562500e+01
6.070000000000000000e+02,8.899221801757812500e+01
6.080000000000000000e+02,8.844590759277343750e+01
6.090000000000000000e+02,8.778226470947265625e+01
6.100000000000000000e+02,8.681788635253906250e+01
6.110000000000000000e+02,8.565316772460937500e+01
6.120000000000000000e+02,8.460717773437500000e+01
6.130000000000000000e+02,8.421597290039062500e+01
6.140000000000000000e+02,8.388229370117187500e+01
6.150000000000000000e+02,8.317306518554687500e+01
6.160000000000000000e+02,8.212921905517578125e+01
6.170000000000000000e+02,8.194029998779296875e+01
6.180000000000000000e+02,8.133690643310546875e+01
6.190000000000000000e+02,8.030104827880859375e+01
6.200000000000000000e+02,7.871817016601562500e+01
6.210000000000000000e+02,7.815766906738281250e+01
6.220000000000000000e+02,7.806929016113281250e+01
6.230000000000000000e+02,7.618610382080078125e+01
6.240000000000000000e+02,7.539151763916015625e+01
6.250000000000000000e+02,7.489080810546875000e+01
6.260000000000000000e+02,7.327861022949218750e+01
6.270000000000000000e+02,7.261564636230468750e+01
6.280000000000000000e+02,7.209962463378906250e+01
6.290000000000000000e+02,7.194466400146484375e+01
6.300000000000000000e+02,6.866458129882812500e+01
6.310000000000000000e+02,6.733613586425781250e+01
6.320000000000000000e+02,6.711792755126953125e+01
6.330000000000000000e+02,6.078439331054687500e+01
6.340000000000000000e+02,5.038868713378906250e+01
6.350000000000000000e+02,4.003032302856445312e+01
6.360000000000000000e+02,1.394667530059814453e+01
6.370000000000000000e+02,7.637595176696777344e+00
6.380000000000000000e+02,5.754727840423583984e+00
6.390000000000000000e+02,5.717592716217041016e+00
6.400000000000000000e+02,5.213591098785400391e+00
6.410000000000000000e+02,5.006052970886230469e+00
6.420000000000000000e+02,4.829059123992919922e+00
6.430000000000000000e+02,4.768316268920898438e+00
6.440000000000000000e+02,4.213956832885742188e+00
6.450000000000000000e+02,3.500585556030273438e+00
6.460000000000000000e+02,3.409159660339355469e+00
6.470000000000000000e+02,2.962805271148681641e+00
6.480000000000000000e+02,2.898197174072265625e+00
6.490000000000000000e+02,2.750021934509277344e+00
6.500000000000000000e+02,2.605704545974731445e+00
6.510000000000000000e+02,2.461425542831420898e+00
6.520000000000000000e+02,2.367172956466674805e+00
6.530000000000000000e+02,2.052797079086303711e+00
6.540000000000000000e+02,1.839171886444091797e+00
6.550000000000000000e+02,1.832936763763427734e+00
6.560000000000000000e+02,1.551059007644653320e+00
6.570000000000000000e+02,1.536135196685791016e+00
6.580000000000000000e+02,1.366092920303344727e+00
6.590000000000000000e+02,1.342990040779113770e+00
6.600000000000000000e+02,1.225834608078002930e+00
6.610000000000000000e+02,1.082029938697814941e+00
6.620000000000000000e+02,9.861422181129455566e-01
6.630000000000000000e+02,9.418487548828125000e-01
6.640000000000000000e+02,8.983281850814819336e-01
6.650000000000000000e+02,7.904183864593505859e-01
6.660000000000000000e+02,5.873712301254272461e-01
6.670000000000000000e+02,5.387418270111083984e-01
6.680000000000000000e+02,4.545829296112060547e-01
6.690000000000000000e+02,3.191560208797454834e-01
6.700000000000000000e+02,2.824956774711608887e-01
6.710000000000000000e+02,1.743140518665313721e-01
6.720000000000000000e+02,6.099140271544456482e-02
6.730000000000000000e+02,3.855306655168533325e-02
6.740000000000000000e+02,5.583270918577909470e-03
6.750000000000000000e+02,-5.386018380522727966e-02
6.760000000000000000e+02,-8.880607783794403076e-02
6.770000000000000000e+02,-1.255178600549697876e-01
6.780000000000000000e+02,-1.348503828048706055e-01
6.790000000000000000e+02,-1.387496441602706909e-01
6.800000000000000000e+02,-1.535513997077941895e-01
6.810000000000000000e+02,-2.053070962429046631e-01
6.820000000000000000e+02,-2.331472784280776978e-01
6.830000000000000000e+02,-3.014324605464935303e-01
6.840000000000000000e+02,-3.068764507770538330e-01
6.850000000000000000e+02,-3.101283013820648193e-01
6.860000000000000000e+02,-3.574460148811340332e-01
6.870000000000000000e+02,-3.623389303684234619e-01
6.880000000000000000e+02,-3.662155568599700928e-01
6.890000000000000000e+02,-3.801970183849334717e-01
6.900000000000000000e+02,-4.054689705371856689e-01
6.910000000000000000e+02,-4.421984255313873291e-01
6.920000000000000000e+02,-4.600031077861785889e-01
6.930000000000000000e+02,-4.854404628276824951e-01
6.940000000000000000e+02,-5.147014260292053223e-01
6.950000000000000000e+02,-5.276418924331665039e-01
6.960000000000000000e+02,-5.429487824440002441e-01
6.970000000000000000e+02,-5.477536320686340332e-01
6.980000000000000000e+02,-5.492121577262878418e-01
6.990000000000000000e+02,-5.784493684768676758e-01
7.000000000000000000e+02,-5.823411345481872559e-01
7.010000000000000000e+02,-6.226199269294738770e-01
7.020000000000000000e+02,-6.404303908348083496e-01
7.030000000000000000e+02,-6.596513986587524414e-01
7.040000000000000000e+02,-6.769160628318786621e-01
7.050000000000000000e+02,-6.779527664184570312e-01
7.060000000000000000e+02,-6.814156174659729004e-01
7.070000000000000000e+02,-6.902920007705688477e-01
7.080000000000000000e+02,-7.036272883415222168e-01
7.090000000000000000e+02,-7.107639908790588379e-01
7.100000000000000000e+02,-7.203516364097595215e-01
7.110000000000000000e+02,-7.361412644386291504e-01
7.120000000000000000e+02,-7.398811578750610352e-01
7.130000000000000000e+02,-7.498740553855895996e-01
7.140000000000000000e+02,-7.636101841926574707e-01
7.150000000000000000e+02,-7.753183841705322266e-01
7.160000000000000000e+02,-8.162098526954650879e-01
7.170000000000000000e+02,-8.278932571411132812e-01
7.180000000000000000e+02,-8.364191651344299316e-01
7.190000000000000000e+02,-8.721230030059814453e-01
7.200000000000000000e+02,-8.960193395614624023e-01
7.210000000000000000e+02,-9.028210639953613281e-01
7.220000000000000000e+02,-9.275971055030822754e-01
7.230000000000000000e+02,-9.409332871437072754e-01
7.240000000000000000e+02,-9.459472894668579102e-01
7.250000000000000000e+02,-9.542075395584106445e-01
7.260000000000000000e+02,-9.747771620750427246e-01
7.270000000000000000e+02,-9.806059002876281738e-01
7.280000000000000000e+02,-9.809880256652832031e-01
7.290000000000000000e+02,-1.013903021812438965e+00
7.300000000000000000e+02,-1.027406811714172363e+00
7.310000000000000000e+02,-1.073703527450561523e+00
7.320000000000000000e+02,-1.088000297546386719e+00
7.330000000000000000e+02,-1.143280029296875000e+00
7.340000000000000000e+02,-1.145747184753417969e+00
7.350000000000000000e+02,-1.177065014839172363e+00
7.360000000000000000e+02,-1.212404727935791016e+00
7.370000000000000000e+02,-1.226916670799255371e+00
7.380000000000000000e+02,-1.254637718200683594e+00
7.390000000000000000e+02,-1.281027793884277344e+00
7.400000000000000000e+02,-1.302395105361938477e+00
7.410000000000000000e+02,-1.311211466789245605e+00
7.420000000000000000e+02,-1.316819548606872559e+00
7.430000000000000000e+02,-1.351241350173950195e+00
7.440000000000000000e+02,-1.358771800994873047e+00
7.450000000000000000e+02,-1.362961888313293457e+00
7.460000000000000000e+02,-1.375526547431945801e+00
7.470000000000000000e+02,-1.439608693122863770e+00
7.480000000000000000e+02,-1.455088734626770020e+00
7.490000000000000000e+02,-1.490307927131652832e+00
7.500000000000000000e+02,-1.555037260055541992e+00
7.510000000000000000e+02,-1.621598362922668457e+00
7.520000000000000000e+02,-1.670821070671081543e+00
7.530000000000000000e+02,-1.810133934020996094e+00
7.540000000000000000e+02,-1.960345625877380371e+00
7.550000000000000000e+02,-2.031060218811035156e+00
7.560000000000000000e+02,-2.608414411544799805e+00
7.570000000000000000e+02,-2.685271024703979492e+00
7.580000000000000000e+02,-2.706406116485595703e+00
7.590000000000000000e+02,-2.794846773147583008e+00
7.600000000000000000e+02,-2.867849111557006836e+00
7.610000000000000000e+02,-3.074365377426147461e+00
7.620000000000000000e+02,-3.090555191040039062e+00
7.630000000000000000e+02,-3.289039134979248047e+00
7.640000000000000000e+02,-3.475553035736083984e+00
7.650000000000000000e+02,-3.772212743759155273e+00
7.660000000000000000e+02,-3.823221445083618164e+00
7.670000000000000000e+02,-3.944947242736816406e+00
7.680000000000000000e+02,-3.965631008148193359e+00
7.690000000000000000e+02,-4.834729671478271484e+00
7.700000000000000000e+02,-5.061817169189453125e+00
7.710000000000000000e+02,-6.564950466156005859e+00
7.720000000000000000e+02,-8.226974487304687500e+00
7.730000000000000000e+02,-1.134123802185058594e+01
7.740000000000000000e+02,-1.588914012908935547e+01
7.750000000000000000e+02,-1.741077041625976562e+01
7.760000000000000000e+02,-1.779431724548339844e+01
7.770000000000000000e+02,-1.858222961425781250e+01
7.780000000000000000e+02,-2.910055541992187500e+01
7.790000000000000000e+02,-3.464809799194335938e+01
7.800000000000000000e+02,-3.986148071289062500e+01
7.810000000000000000e+02,-5.785438919067382812e+01
7.820000000000000000e+02,-6.405533599853515625e+01
7.830000000000000000e+02,-6.709532165527343750e+01

